Age Determination Method of Pre-Main Sequence Stars with High-Resolution I-Band Spectroscopy

We present a new method for determining the age of late-K type pre-main sequence (PMS) stars by deriving their surface gravity from high-resolution I-band spectroscopy. Since PMS stars contract as they evolve, age can be estimated from surface gravity. We used the equivalent width ratio (EWR) of nearby absorption lines to create a surface gravity diagnostic of PMS stars that is free of uncertainties due to veiling. The ratios of Fe (818.67nm and 820.49nm) and Na (818.33nm and 819.48nm) absorption lines were calculated for giants, main-sequence stars, and weak-line T Tauri stars. Effective temperatures were nearly equal across the sample. The Fe to Na EWR (Fe/Na) decreases significantly with increasing surface gravity, denoting that Fe/Na is a desirable diagnostic for deriving the surface gravity of pre-main sequence stars. The surface gravity of PMS stars with 0.8 solar mass is able to be determined with an accuracy of 0.1-0.2, which conducts the age of PMS stars within a factor of 1.5, in average.

==> 00README.txt <==
nohypertex
